Evidence for a Cloud-Cloud Collision in Sh2-233 Triggering the Formation of the High-mass Protostar Object IRAS 05358+3543

We have carried out a new kinematical analysis of the molecular gas in the Sh2-233 region by using the CO $J$ = 2-1 data taken at $\sim$0.5 pc resolution. The molecular gas consists of a filamentary cloud of 5-pc length with 1.5-pc width where two dense cloud cores are embedded. The filament lies between two clouds, which have a velocity difference of 2.6 km s$^{-1}$ and are extended over $\sim$5 pc. We frame a scenario that the two clouds are colliding with each other and compressed the gas between them to form the filament in $\sim$0.5 Myr which is perpendicular to the collision. It is likely that the collision formed not only the filamentary cloud but also the two dense cores. One of the dense cores is associated with the high-mass protostellar candidate IRAS 05358+3543, a representative high-mass protostar. In the monolithic collapse scheme of high mass star formation, a compact dense core of 100 $M_\odot$ within a volume of 0.1 pc radius is assumed as the initial condition, whereas the formation of such a core remained unexplained in the previous works. We argue that the proposed collision is a step which efficiently collects the gas of 100 $M_\odot$ into 0.1 pc radius. This lends support for that the cloud-cloud collision is an essential process in forming the compact high-mass dense core, IRAS 05358+3543.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
